Correlated time variability of multi-component high velocity outflows in J162122.54+075808.4

We present a detailed analysis of time variability of two distinct C IV broad absorption line (BAL) components seen in the spectrum of J162122.54+075808.4 ($z_{em}$ = 2.1394) using observations from SDSS, NTT and SALT taken at seven different epochs spanning about 15 years. The blue-BAL component (with an ejection velocity, $v_{\rm e}\sim37,500$ kms$^{-1}$) is an emerging absorption that shows equivalent width variations and kinematic shifts consistent with acceleration. The red-BAL component ($v_{\rm e} \sim 15,400$ kms$^{-1}$) is a three component absorption. One of the components is emerging and subsequently disappearing. The two other components show kinematic shifts consistent with acceleration coupled with equivalent width variability. Interestingly, we find the kinematic shifts and equivalent width variability of the blue- and red-BAL components to be correlated. While the C IV emission line flux varies by more than 17% during our monitoring period, the available light-curves (covering rest frame 1300-2300 angstrom do not show more than a 0.1 mag variability in the continuum. This suggests that the variations in the ionizing flux are larger than that of the near-UV flux. However, the correlated variability seen between different BAL components cannot be explained solely by photoionization models without structural changes. In the framework of disk wind models, any changes in the radial profiles of density and/or velocity triggered either by disk instabilities or by changes in the ionizing radiation can explain our observations. High resolution spectroscopic monitoring of J1621+0758 is important to understand the physical conditions of the absorbing gas and thereby to constrain the parameters of disk-wind models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
